Area-preserving crystalline curvature flow in two dimensions

We study the dynamics of planar sets under area-preserving crystalline curvature flow. We prove under mild assumptions on $\phi$ that the flat flow solution from regular initial data coincides with a classical ODE evolution, extending the results of \cite{Almgren1995} to the area-preserving setting. We also show that for arbitrary initial data, the flat flow converges exponentially in time to a disjoint union of Wulff shapes, and under a non-bubbling assumption, the flow eventually becomes regular. Both of these results are novel for area-preserving crystalline flow of general sets, \emph{i.e.} without assuming geometric properties such as convexity or star-shapedness. A key ingredient of independent interest is that planar almost-minimizers are Lipschitz $\phi$-regular, which we prove by exploiting a sharp minimality estimate for distinguished line segments, as opposed to the excess decay argument given in \cite{Ambrosio2002regularity}. The novelty of our approach lies in the application of $\phi$-minimal barriers for energy competition arguments, both for the geometric rigidity of the discretized flat flow and for the regularity of almost-minimizers.

==> tikz/translate.tikz <==
% \documentclass[tikz,border=10pt]{standalone}
% \usepackage{tikz}
% \usepackage{amsmath}
% \usetikzlibrary{calc}

\begin{tikzpicture}[
    scale=1.0,
    line cap=round,
    line join=round
]

% =====================================================
% COLORS
% =====================================================

\colorlet{myblue}{blue!80!black}

% =====================================================
% TRANSLATION VECTOR
% (blue fuzzy edge = translated black fuzzy edge)
% =====================================================

\coordinate (S) at (0.35,0.75);
\coordinate (T) at (-0.5,0.8);

% =====================================================
% BLACK CURVE
% =====================================================

\draw[very thick]

(-5.66,2.5)
-- (-4.2,0)

% left fuzzy edge
.. controls +(0:0.4) and +(170:0.25) ..
(-3.7,-0.15)

.. controls +(350:0.35) and +(170:0.25) ..
(-3.1,-0.45)

.. controls +(355:0.35) and +(175:0.20) ..
(-2.5,-0.55)

.. controls +(350:0.35) and +(180:0.20) ..
(-1.9,-0.80)

.. controls +(0:0.35) and +(180:0.20) ..
(-1.3,-0.80)

-- (4.0,-0.80)

% =====================================================
% RIGHT FUZZY EDGE (MASTER COPY)
% =====================================================

.. controls +(20:0.1) and +(190:0.1) ..
(4.2,-0.6)

.. controls +(10:0.25) and +(210:0.25) ..
(4.5,-0.35)

.. controls +(40:0.40) and +(200:0.25) ..
(4.9,0.35)

.. controls +(20:0.35) and +(210:0.25) ..
(5.4,0.80)

.. controls +(60:0.2) and +(190:0.1) ..
(5.6,1.2)

.. controls +(45:0.40) and +(210:0.25) ..
(5.9,1.55)

.. controls +(20:0.35) and +(200:0.20) ..
(6.4,2.05)

.. controls +(30:0.30) and +(180:0.15) ..
(6.9,2.35)

-- (8.5,2.35);

% =====================================================
% BLUE CURVE
% =====================================================

\draw[myblue,very thick]

(-4.46,2.5)

-- ($(-3.7,-0.15)+(S)$)

.. controls +(350:0.35) and +(170:0.25) ..
($(-3.1,-0.45)+(S)$)

.. controls +(355:0.35) and +(175:0.20) ..
($(-2.5,-0.55)+(S)$)


-- ($(4.2,-0.6)+(T)$)

.. controls +(10:0.25) and +(210:0.25) ..
($(4.5,-0.35)+(T)$)

.. controls +(40:0.40) and +(200:0.25) ..
($(4.9,0.35)+(T)$)

.. controls +(20:0.35) and +(210:0.25) ..
($(5.4,0.80)+(T)$)

.. controls +(60:0.2) and +(190:0.1) ..
($(5.6,1.2)+(T)$)

% .. controls +(45:0.40) and +(210:0.25) ..
% ($(5.9,1.55)+(T)$)

% .. controls +(20:0.35) and +(200:0.20) ..
% ($(6.4,2.05)+(T)$)

% .. controls +(30:0.30) and +(180:0.15) ..
% ($(6.9,2.35)+(T)$)

-- ($(9,1.2)+(T)$);

% =====================================================
% DASHED LINES
% =====================================================

\draw[dashed, thick] (-3.7,-0.15) -- ($(-3.7,-0.15)+(S)$);
\draw[dashed, thick] (-3.1,-0.45) -- ($(-3.1,-0.45)+(S)$);
\draw[dashed, thick] (-2.5,-0.55) -- ($(-2.5,-0.55)+(S)$);

\draw[dashed, thick] (4.5,-0.35) -- ($(4.5,-0.35)+(T)$);
\draw[dashed, thick] (4.9,0.35) -- ($(4.9,0.35)+(T)$);
\draw[dashed, thick] (5.4,0.8) -- ($(5.4,0.8)+(T)$);


% =====================================================
% LABELS
% =====================================================

\node at (-3.4,-0.9) {$J_1$};

\node at (5.7,0.2) {$J_2$};

\end{tikzpicture}

==> tikz/vanishing_fuzzy.tikz <==
\begin{tikzpicture}[
    scale=1,
    line cap=round,
    line join=round
]

% =========================================================
% PARAMETERS
% =========================================================

\def\m{1.5} % common slope magnitude for all slanted segments

% =========================================================
% BLACK CURVE
% =========================================================

\draw[very thick]
(-5,3)
-- (-3,0)
-- (0,0);

% =========================================================
% BLUE CURVE
% =========================================================

\draw[blue!80!black,very thick]
(-3,3)
-- (-2,1.5)
-- (7,1.5)
-- (8.13,-0.2);

% =========================================================
% RED MONOTONE ROUGH CURVE
% =========================================================

\draw[red!85!black,very thick]

(0,0)

.. controls +(20:0.5) and +(200:0.3) ..
(0.6,0.55)

.. controls +(30:0.5) and +(190:0.3) ..
(1.2,0.82)

.. controls +(10:0.4) and +(180:0.25) ..
(2.0,1.00)

-- (2.6, 1.00)

% .. controls +(35:0.5) and +(200:0.3) ..
% (2.8,1.60)

.. controls +(15:0.45) and +(210:0.25) ..
(3.6,1.92)

.. controls +(10:0.5) and +(210:0.3) ..
(4.3,2.55)

.. controls +(12:0.4) and +(180:0.2) ..
(5.0,2.80)

;

% =========================================================
% TOP RIGHT BLACK SEGMENT
% CONNECTED TO RED CURVE
% =========================================================

\draw[very thick]
(5.0,2.80)
-- (8.0,2.80)
-- (10,-0.20);

% =========================================================
% ARROWS
% =========================================================

\draw[->,thick] (-1.0,0.3) -- (-1.0,1.2);

\draw[->,thick] (6,2.5) -- (6,1.8);

\end{tikzpicture}

==> tikz/wedge.tikz <==
\begin{tikzpicture}[
    scale=1.0,
    line cap=round,
    line join=round,
    % >={Latex[length=3mm]}
]

% =========================================================
% COLORS
% =========================================================

\definecolor{myblue}{RGB}{135,175,225}
\definecolor{mypink}{RGB}{235,170,165}

% =========================================================
% CENTRAL CORNERS
% =========================================================

\coordinate (T) at (-0.2,0.9);
\coordinate (B) at (-0.3,-0.1);

% right endpoints
\coordinate (Rtop) at (5.0,0.0);
\coordinate (Rbot) at (5.0,-3.5);

% =========================================================
% DASHED RAYS
% =========================================================

\draw[dashed, thick]
(-5,4) -- (T);

\draw[dashed, thick]
(-5,-3) -- (B);

\draw[dashed, thick]
(B) -- (5,-4.5);

\draw[dashed, thick]
(T) -- (5.2,0.9);

% =========================================================
% LEFT BLUE REGION E
% =========================================================

\fill[myblue]

(-5,-2)
-- (-5,3)

.. controls (-4.1,2.7) and (-3.4,2.3) ..
(-2.6,1.8)

.. controls (-2.0,1.4) and (-1.4,1.0) ..
(T)

-- (B)

-- cycle;

% =========================================================
% DEFINE LOWER RIGHT BOUNDARY EXACTLY ONCE
% =========================================================

% \path

% (B)

% .. controls (0.5,-0.30) and (1.4,-0.90) ..
% (2.2,-1.60)

% .. controls (3.0,-2.30) and (3.8,-3.10) ..
% (4.6,-3.80)

% .. controls (4.85,-4.00) and (5.0,-4.05) ..
% (Rbot);


% =========================================================
% RIGHT PINK REGION U
% EXACTLY MATCHES LOWER BOUNDARY
% =========================================================

\fill[mypink]

(T)

.. controls (0.4,0.85) and (0.8,0.35) ..
(1.8,0.10)

.. controls (3.0,-0.02) and (4.0,-0.02) ..
(Rtop)

-- (Rbot)

.. controls (3.8,-3.2) and (3.0,-2.2) ..
(2.2,-1.80)

.. controls (1.4,-1.2) and (0.5,-0.5) ..
(B)

-- cycle;

% RIGHT BLUE REGION
\fill[myblue]

(Rtop) -- (Rbot) 

.. controls (4.5,-3.4) and (4.0,-3) ..
(3.8,-2.95) 

-- (4.55,0);

% =========================================================
% OUTER BOUNDARIES
% =========================================================

% upper left
\draw[very thick]

(-5,3)

.. controls (-4.1,2.7) and (-3.4,2.3) ..
(-2.6,1.8)

.. controls (-2.0,1.4) and (-1.4,1.0) ..
(T);

% lower left
\draw[very thick]

(-5,-2)
--
(B);

% middle segment
\draw[dashed, thick]
(B) -- (T);

% upper right
\draw[very thick]

(T)

.. controls (0.4,0.85) and (0.8,0.35) ..
(1.8,0.10)

.. controls (3.0,-0.02) and (4.0,-0.02) ..
(Rtop);

% lower right
\draw[very thick]

(B)

.. controls (0.5,-0.50) and (1.4,-1.2) ..
(2.2,-1.80)

.. controls (3.0,-2.2) and (3.8,-3.2) ..
(Rbot);

% (B)

% .. controls (0.5,-0.30) and (1.4,-0.90) ..
% (2.2,-1.60)

% .. controls (3.0,-2.30) and (3.8,-3.10) ..
% (4.6,-3.80)

% .. controls (4.85,-4.00) and (5.0,-4.05) ..
% (Rbot);

% =========================================================
% RED LINE
% =========================================================

\coordinate (R) at (-0.5,0.12);

\draw[red!90!orange, dashed, very thick]
($(3.93,-4.52) + (R)$) -- ($(5.53,1.8)+(R)$);

% =========================================================
% LABELS
% =========================================================

\node at (-3.2,0.4) {$E$};

\node at (1.5,-0.5) {$U$};

\node at (4.5,1.8) {\color{red!90!orange} $L_r$};

\node at ($(T)+(0.1,0.4)$) {$x_1$};

\node at ($(B)+(0.0,-0.5)$) {$x_2$};

% =========================================================
% NORMAL ARROWS
% =========================================================

% nu_1
\draw[->,thick]
(-2.0,2.05) -- (-1.37,3.0);

\node at (-1,3) {$\nu_1$};

% nu_2
\draw[->,thick]
(2.7,0.9) -- (2.7,2.0);

\node at (3.1,2.1) {$\nu_2$};

% nu_{j+1}
\coordinate (S) at (-0.6,-0.4);
\draw[->,thick]
($(-2.0,-1.15) + (S)$) -- ($(-1.4,-2.1)+(S)$);

\node at ($(-1.3,-2.5)+(S)$) {$\nu_{j+1}$};

% nu_j moved to dashed line
\draw[->,thick]
% (2.9,-3.0) -- (2.2,-3.9);
(2.2,-2.2) -- (1.5,-3.05);

\node at (1.8,-3.4) {$\nu_j$};

% nu_3 moved to red line
\draw[->,thick]
($(4.6,-1.7)+(R)$) -- ($(3.3,-1.3)+(R)$);

\node at ($(3.5,-1)+(R)$) {$\nu_3$};

\end{tikzpicture}


